Bayesian identification of discontinuous fields with an ensemble-based variable separation multiscale method

This work presents a multiscale model reduction approach to discontinuous fields identification problems in the framework of Bayesian inference. An ensemble-based variable separation (VS) method is proposed to approximate multiscale basis functions used to build a coarse model. The variable-separation expression is constructed for stochastic multiscale basis functions based on the random field, which is treated Gauss process as prior information. To this end, multiple local inhomogeneous Dirichlet boundary condition problems are required to be solved, and the ensemble-based method is used to obtain variable separation forms for the corresponding local functions. The local functions share the same interpolate rule for different physical basis functions in each coarse block. This approach significantly improves the efficiency of computation. We obtain the variable separation expression of multiscale basis functions, which can be used to the models with different boundary conditions and source terms, once the expression constructed. The proposed method is applied to discontinuous field identification problems where the hybrid of total variation and Gaussian (TG) densities are imposed as the penalty. We give a convergence analysis of the approximate posterior to the reference one with respect to the Kullback-Leibler (KL) divergence under the hybrid prior. The proposed method is applied to identify discontinuous structures in permeability fields. Two patterns of discontinuous structures are considered in numerical examples: separated blocks and nested blocks.

==> DC-En.bib.txt <==
@article{ping2013history,
  title={History matching of fracture distributions by ensemble Kalman filter combined with vector based level set parameterization},
  author={Ping, Jing and Zhang, Dongxiao},
  journal={Journal of Petroleum Science and Engineering},
  volume={108},
  pages={288--303},
  year={2013},
  publisher={Elsevier}
}

@article{dunlop2017hierarchical,
  title={Hierarchical Bayesian level set inversion},
  author={Dunlop, Matthew M and Iglesias, Marco A and Stuart, Andrew M},
  journal={Statistics and Computing},
  volume={27},
  number={6},
  pages={1555--1584},
  year={2017},
  publisher={Springer}
}

@article{chan2004level,
  title={Level set and total variation regularization for elliptic inverse problems with discontinuous coefficients},
  author={Chan, Tony F and Tai, Xue-Cheng},
  journal={Journal of Computational Physics},
  volume={193},
  number={1},
  pages={40--66},
  year={2004},
  publisher={Elsevier}
}

@article{chung2005electrical,
  title={Electrical impedance tomography using level set representation and total variational regularization},
  author={Chung, Eric T and Chan, Tony F and Tai, Xue-Cheng},
  journal={Journal of Computational Physics},
  volume={205},
  number={1},
  pages={357--372},
  year={2005},
  publisher={Elsevier}
}

@article{lee2013bayesian,
  title={Bayesian inversion with total variation prior for discrete geologic structure identification},
  author={Lee, J and Kitanidis, PK},
  journal={Water Resources Research},
  volume={49},
  number={11},
  pages={7658--7669},
  year={2013},
  publisher={Wiley Online Library}
}

@article{stuart2010inverse,
  title={Inverse problems: a Bayesian perspective},
  author={Stuart, Andrew M},
  journal={Acta Numerica},
  volume={19},
  pages={451--559},
  year={2010},
  publisher={Cambridge University Press}
}

@article{li2017novel,
  title={A Novel Variable-Separation Method Based on Sparse and Low Rank Representation for Stochastic Partial Differential Equations},
  author={Li, Qiuqi and Jiang, Lijian},
  journal={SIAM Journal on Scientific Computing},
  volume={39},
  number={6},
  pages={A2879--A2910},
  year={2017},
  publisher={SIAM}
}

@article{yan2015stochastic,
  title={Stochastic Collocation Algorithms Using $l1$-Minimization for Bayesian Solution of Inverse Problems},
  author={Yan, Liang and Guo, Ling},
  journal={SIAM Journal on Scientific Computing},
  volume={37},
  number={3},
  pages={A1410--A1435},
  year={2015},
  publisher={SIAM}
}

@article{yao2016tv,
  title={A TV-Gaussian prior for infinite-dimensional Bayesian inverse problems and its numerical implementations},
  author={Yao, Zhewei and Hu, Zixi and Li, Jinglai},
  journal={Inverse Problems},
  volume={32},
  number={7},
  pages={075006},
  year={2016},
  publisher={IOP Publishing}
}

@article{marzouk2009dimensionality,
  title={Dimensionality reduction and polynomial chaos acceleration of Bayesian inference in inverse problems},
  author={Marzouk, Youssef M and Najm, Habib N},
  journal={Journal of Computational Physics},
  volume={228},
  number={6},
  pages={1862--1902},
  year={2009},
  publisher={Elsevier}
}

@article{gunzburger2017ensemble,
  title={An Ensemble-Proper Orthogonal Decomposition Method for the Nonstationary Navier--Stokes Equations},
  author={Gunzburger, Max and Jiang, Nan and Schneier, Michael},
  journal={SIAM Journal on Numerical Analysis},
  volume={55},
  number={1},
  pages={286--304},
  year={2017},
  publisher={SIAM}
}

@article{efendiev2005efficient,
  title={An efficient two‐stage Markov chain Monte Carlo method for dynamic data integration},
  author={Efendiev, Y. and Datta-Gupta, A. and Ginting, V. and Ma, X. and Mallick, B.},
  journal={Water Resources Research},
  volume={41},
  number={12},
  pages={12423},
  year={2005},
  publisher={Wiley Online Library}
}

@article{efendiev2015multilevel,
  title={Multilevel Markov chain Monte Carlo method for high-contrast single-phase flow problems},
  author={Efendiev, Yalchin and Jin, Bangti and Michael, Presho and Tan, Xiaosi},
  journal={Communications in Computational Physics},
  volume={17},
  number={1},
  pages={259--286},
  year={2015},
  publisher={Cambridge University Press}
}

@article{leimkuhler2017ensemble,
  title={Ensemble preconditioning for Markov chain Monte Carlo simulation},
  author={Leimkuhler, Benedict and Matthews, Charles and Weare, Jonathan},
  journal={Statistics and Computing},
  pages={1--14},
  year={2017},
  publisher={Springer}
}

@article{cotter2013mcmc,
  title={MCMC methods for functions: modifying old algorithms to make them faster},
  author={Cotter, Simon L and Roberts, Gareth O and Stuart, Andrew M and White, David and others},
  journal={Statistical Science},
  volume={28},
  number={3},
  pages={424--446},
  year={2013},
  publisher={Institute of Mathematical Statistics}
}

@book{liu2008monte,
  title={Monte Carlo strategies in scientific computing},
  author={Liu, Jun S},
  year={2008},
  publisher={Springer Science \& Business Media}
}

@book{brooks2011handbook,
  title={Handbook of markov chain monte carlo},
  author={Brooks, Steve and Gelman, Andrew and Jones, Galin and Meng, Xiao-Li},
  year={2011},
  publisher={CRC press}
}

@article{bui2013computational,
  title={A computational framework for infinite-dimensional Bayesian inverse problems Part I: The linearized case, with application to global seismic inversion},
  author={Bui-Thanh, Tan and Ghattas, Omar and Martin, James and Stadler, Georg},
  journal={SIAM Journal on Scientific Computing},
  volume={35},
  number={6},
  pages={A2494--A2523},
  year={2013},
  publisher={SIAM}
}

@article{burger2001level,
  title={A level set method for inverse problems},
  author={Burger, Martin},
  journal={Inverse problems},
  volume={17},
  number={5},
  pages={1327},
  year={2001},
  publisher={IOP Publishing}
}

@article{ito2001level,
  title={Level-set function approach to an inverse interface problem},
  author={Ito, Kazufumi and Kunisch, Karl and Li, Zhilin},
  journal={Inverse problems},
  volume={17},
  number={5},
  pages={1225},
  year={2001},
  publisher={IOP Publishing}
}

@article{osher1988fronts,
  title={Fronts propagating with curvature-dependent speed: algorithms based on Hamilton-Jacobi formulations},
  author={Osher, Stanley and Sethian, James A},
  journal={Journal of computational physics},
  volume={79},
  number={1},
  pages={12--49},
  year={1988},
  publisher={Elsevier}
}

@book{vogel2002computational,
  title={Computational methods for inverse problems},
  author={Vogel, Curtis R},
  volume={23},
  year={2002},
  publisher={Siam}
}

@article{hou1997multiscale,
  title={A multiscale finite element method for elliptic problems in composite materials and porous media},
  author={Hou, Thomas Y and Wu, Xiao-Hui},
  journal={Journal of computational physics},
  volume={134},
  number={1},
  pages={169--189},
  year={1997},
  publisher={Elsevier}
}

@article{efendiev2011multiscale,
  title={Multiscale finite element methods for high-contrast problems using local spectral basis functions},
  author={Efendiev, Yalchin and Galvis, Juan and Wu, Xiao-Hui},
  journal={Journal of Computational Physics},
  volume={230},
  number={4},
  pages={937--955},
  year={2011},
  publisher={Elsevier}
}

@article{efendiev2013generalized,
  title={Generalized multiscale finite element methods (GMsFEM)},
  author={Efendiev, Yalchin and Galvis, Juan and Hou, Thomas Y},
  journal={Journal of Computational Physics},
  volume={251},
  pages={116--135},
  year={2013},
  publisher={Elsevier}
}

@article{cui2016dimension,
  title={Dimension-independent likelihood-informed MCMC},
  author={Cui, Tiangang and Law, Kody JH and Marzouk, Youssef M},
  journal={Journal of Computational Physics},
  volume={304},
  pages={109--137},
  year={2016},
  publisher={Elsevier}
}

@article{christen2005markov,
  title={Markov chain Monte Carlo using an approximation},
  author={Christen, J Andr{\'e}s and Fox, Colin},
  journal={Journal of Computational and Graphical statistics},
  volume={14},
  number={4},
  pages={795--810},
  year={2005},
  publisher={Taylor \& Francis}
}

@book{frangos2010surrogate,
  title={7. Surrogate and Reduced-Order Modeling: A Comparison of Approaches for Large-Scale Statistical Inverse Problems},
  author={Biegler, Lorenz and Biros, George and Ghattas, Omar and Heinkenschloss, Matthias and Keyes, David and Mallick, Bani and Marzouk, Youssef and Tenorio, Luis and Waanders, Bart Van Bloemen and Willcox, Karen},
  publisher={John Wiley \& Sons, Ltd},
  pages={123-149},
  year={2010},
}

@incollection{hinze2005proper,
  title={Proper orthogonal decomposition surrogate models for nonlinear dynamical systems: Error estimates and suboptimal control},
  author={Hinze, Michael and Volkwein, Stefan},
  booktitle={Dimension reduction of large-scale systems},
  pages={261--306},
  year={2005},
  publisher={Springer}
}

@article{rudin1992nonlinear,
  title={Nonlinear total variation based noise removal algorithms},
  author={Rudin, Leonid I and Osher, Stanley and Fatemi, Emad},
  journal={Physica D: nonlinear phenomena},
  volume={60},
  number={1-4},
  pages={259--268},
  year={1992},
  publisher={Elsevier}
}

@article{martin2012stochastic,
  title={A stochastic Newton MCMC method for large-scale statistical inverse problems with application to seismic inversion},
  author={Martin, James and Wilcox, Lucas C and Burstedde, Carsten and Ghattas, Omar},
  journal={SIAM Journal on Scientific Computing},
  volume={34},
  number={3},
  pages={A1460--A1487},
  year={2012},
  publisher={SIAM}
}

@book{da2006introduction,
  title={An introduction to infinite-dimensional analysis},
  author={Da Prato, Giuseppe},
  year={2006},
  publisher={Springer Science \& Business Media}
}

@article{jiang2018bayesian,
  title={Bayesian Inference Using Intermediate Distribution Based on Coarse Multiscale Model for Time Fractional Diffusion Equations},
  author={Jiang, Lijian and Ou, Na},
  journal={Multiscale Modeling \& Simulation},
  volume={16},
  number={1},
  pages={327--355},
  year={2018},
  publisher={SIAM}
}

@article{ou2019new,
  title={A new bi-fidelity model reduction method for Bayesian inverse problems},
  author={Ou, Na and Jiang, Lijian and Lin, Guang},
  journal={International Journal for Numerical Methods in Engineering},
  year={2019},
  publisher={Wiley Online Library}
}


@article {bbo03,
AUTHOR = {I. ~Babu$\breve{s}$ka and  U.  ~Banerjee and  J. E. ~Osborn},
     TITLE = {Survey of meshless and generalized finite element methods: a unified approach},
    JOURNAL = {Acta Numerica},
      YEAR = {2003},
     PAGES = {1-125}
}

@article{yan2017convergence,
  title={Convergence analysis of surrogate-based methods for Bayesian inverse problems},
  author={Yan, Liang and Zhang, Yuan-Xiang},
  journal={Inverse Problems},
  volume={33},
  number={12},
  pages={125001},
  year={2017},
  publisher={IOP Publishing}
}

@article{zhou2015weighted,
  title={Weighted discrete least-squares polynomial approximation using randomized quadratures},
  author={Zhou, Tao and Narayan, Akil and Xiu, Dongbin},
  journal={Journal of Computational Physics},
  volume={298},
  pages={787--800},
  year={2015},
  publisher={Elsevier}
}

@article{xiu2002wiener,
  title={The Wiener--Askey polynomial chaos for stochastic differential equations},
  author={Xiu, Dongbin and Karniadakis, George Em},
  journal={SIAM journal on scientific computing},
  volume={24},
  number={2},
  pages={619--644},
  year={2002},
  publisher={SIAM}
}
@article{marzouk2009stochastic,
  title={A Stochastic Collocation Approach to Bayesian Inference in Inverse Problems},
  author={Marzouk, Youssef and Xiu, Dongbin},
  journal={Communications in Computational Physics},
  volume={6},
  number={4},
  pages={826-847},
  year={2009},
}
@article{noor1980reduced,
  title={Reduced basis technique for nonlinear analysis of structures},
  author={Noor, Ahmed K and Peters, Jeanne M},
  journal={Aiaa journal},
  volume={18},
  number={4},
  pages={455--462},
  year={1980}
}
@book{ras2006gaussian,
  title={Gaussian process for machine learning},
  author={Rasmussen, Carl Edward and Williams, Christopher KI},
  year={2006},
  publisher={MIT press}
}
@article{bilionis2013solution,
  title={Solution of inverse problems with limited forward solver evaluations: a Bayesian perspective},
  author={Bilionis, I and Zabaras, N},
  journal={Inverse Problems},
  volume={30},
  number={1},
  pages={015004},
  year={2013},
  publisher={IOP Publishing}
}
@article{nouy2010proper,
  title={Proper generalized decompositions and separated representations for the numerical solution of high dimensional stochastic problems},
  author={Nouy, Anthony},
  journal={Archives of Computational Methods in Engineering},
  volume={17},
  number={4},
  pages={403--434},
  year={2010},
  publisher={Springer}
}
@article{yan2019adaptive,
  title={Adaptive multi-fidelity polynomial chaos approach to Bayesian inference in inverse problems},
  author={Yan, Liang and Zhou, Tao},
  journal={Journal of Computational Physics},
  volume={381},
  pages={110--128},
  year={2019},
  publisher={Elsevier}
}
@article{forrester2007multi,
  title={Multi-fidelity optimization via surrogate modelling},
  author={Forrester, Alexander IJ and S{\'o}bester, Andr{\'a}s and Keane, Andy J},
  journal={Proceedings of the royal society a: mathematical, physical and engineering sciences},
  volume={463},
  number={2088},
  pages={3251--3269},
  year={2007},
  publisher={The Royal Society London}
}
@article{peherstorfer2018survey,
  title={Survey of multifidelity methods in uncertainty propagation, inference, and optimization},
  author={Peherstorfer, Benjamin and Willcox, Karen and Gunzburger, Max},
  journal={SIAM Review},
  volume={60},
  number={3},
  pages={550--591},
  year={2018},
  publisher={SIAM}
}
@article{Robinson2008Surrogate,
  title={Surrogate-Based Optimization Using Multifidelity Models with Variable Parameterization and Corrected Space Mapping},
  author={Robinson, T. D. and Eldred, M. S. and Willcox, K. E. and Haimes, R.},
  journal={Aiaa Journal},
  volume={46},
  number={11},
  pages={2814-2822},
  year={2008},
}
@article{Zhu2014Computational,
  title={Computational Aspects of Stochastic Collocation with Multifidelity Models},
  author={Zhu, Xueyu and Narayan, Akil and Xiu, Dongbin},
  journal={Society for Industrial \& Applied Mathematics},
  volume={2},
  number={1},
  pages={444–463},
  year={2014},
}
@article{jiang2014algorithm,
  title={An algorithm for fast calculation of flow ensembles},
  author={Jiang, Nan and Layton, William},
  journal={Int. J. Uncertain. Quantif},
  volume={4},
  number={4},
  pages={273--301},
  year={2014}
}

